Synthesis in pMDPs: A Tale of 1001 Parameters

This paper considers parametric Markov decision processes (pMDPs) whose transitions are equipped with affine functions over a finite set of parameters. The synthesis problem is to find a parameter valuation such that the instantiated pMDP satisfies a specification under all strategies. We show that this problem can be formulated as a quadratically-constrained quadratic program (QCQP) and is non-convex in general. To deal with the NP-hardness of such problems, we exploit a convex-concave procedure (CCP) to iteratively obtain local optima. An appropriate interplay between CCP solvers and probabilistic model checkers creates a procedure --- realized in the open-source tool PROPhESY --- that solves the synthesis problem for models with thousands of parameters.

==> data/die_convex.dat <==
2 0.07   
3 0.1
4 0.12
5 0.11
6 0.1
7 0.16
8 0.1


==> data/die_smt.dat <==
2 0.3 
3 15.53 
4 15.32
5 15.50
6 16.32
7 15.28
8 18.21


==> data/die_stateelim.dat <==
2 0.9
3 8.3
4 100
5 100
6 100
7 100
8 100

